CORRECT: Code Reviewer Recommendation in GitHub Based on Cross-Project and Technology Experience

Peer code review locates common coding rule violations and simple logical errors in the early phases of software development, and thus reduces overall cost. However, in GitHub, identifying an appropriate code reviewer for a pull request is a non-trivial task given that reliable information for reviewer identification is often not readily available. In this paper, we propose a code reviewer recommendation technique that considers not only the relevant cross-project work history (e.g., external library experience) but also the experience of a developer in certain specialized technologies associated with a pull request for determining her expertise as a potential code reviewer. We first motivate our technique using an exploratory study with 10 commercial projects and 10 associated libraries external to those projects. Experiments using 17,115 pull requests from 10 commercial projects and six open source projects show that our technique provides 85%--92% recommendation accuracy, about 86% precision and 79%--81% recall in code reviewer recommendation, which are highly promising. Comparison with the state-of-the-art technique also validates the empirical findings and the superiority of our recommendation technique.

==> soec.txt <==
To follow-up from our lunch: a piece of work that would be valuable to Vendasta would be assistance in assigning relevant code reviewers.

We use GitHub to hold all our source code (across multiple repositories) as well as perform our code reviews ("pull requests"). When we create a pull request, we need to "@mention" some people to ask them to perform the code review. The knowledge as to whom is appropriate is tribal, which means it is not very consistent and almost impossible for new employees.

Many decisions can be made from the source itself. E.g., who worked on this file the most? Most recently? Probably more important is where specific technologies are implicated. For example, datastore transactions, task queues, map-reduce, urlfetch, pipelines, JavaScript are all very specific technologies that are used throughout our products. We also have a number of internal libraries (which themselves are repositories) that get integrated into our products: VForm, VApi, VBackup, VLogs, etc. Identifying that a user is using one of these technologies and pulling in "experts" based on contributions involving these technologies elsewhere in our overall code base (i.e., across multiple repositories) would be very beneficial.

Related, often people have stated that they are interested in learning more about a particular technology, so they would be good candidates to include on the code review (as long as enough experts were there too). I'm not sure how you could identify a user as being interested in particular technologies; perhaps the user could simply self-identify?

There is also a bit of randomness that would be helpful in order to spread knowledge and expertise throughout the company without forming cliques. Current team memberships (each repository is formally owned by a team) also plays some sort of role in the reviewer selection, for example, perhaps at least two reviewers must always be from the team that owns the repository being committed against. (It may be possible to use GitHub "Teams" to identify who "owns" the repository.)

Logistically, almost everyone at Vendasta uses Chrome, so a Chrome Extension would be a good way to incorporate a "Suggest Reviewers" button into the GitHub user interface.


